Term Ordering Diagrams

The superposition calculus for reasoning in first-order logic with equality relies on simplification orderings on terms. Modern saturation provers use the Knuth-Bendix order (KBO) and the lexicographic path order (LPO) for discovering redundant clauses and inferences. Implementing term orderings is however challenging. While KBO comparisons can be performed in linear time and LPO checks in quadratic time, using the best known algorithms for these orders is not enough. Indeed, our experiments show that for some examples term ordering checks may use about 98% of the overall proving time. The reason for this is that some equalities that cannot be ordered can become ordered after applying a substitution (post-ordered), and we have to check for post-ordering repeatedly for the same equalities. In this paper, we show how to improve post-ordering checks by introducing a new data structure called term ordering diagrams, in short TODs, which creates an index for these checks. We achieve efficiency by lazy modifications of the index and by storing and reusing information from previously performed checks to speed up subsequent checks. Our experiments demonstrate efficiency of TODs.

==> final_reviews.txt <==
----------------------- REVIEW 1 ---------------------
SUBMISSION: 78
TITLE: Term Ordering Diagrams
AUTHORS: Marton Hajdu, Robin Coutelier, Laura Kovács and Andrei Voronkov

----------- Overall evaluation -----------
This is a neat paper about improving ordering computations in the context
of superposition based theorem proving. More specifically, given an a priori
unorientable equation $t\approx s$ by application to some term modulo some 
substitution $\sigma$ the equation might now become orientable. A classic
is commutativity $f(x,y)\approx f(y,x)$ where after instantiation with $\sigma$
the terms $x\sigma$ and $y\sigma$ may become comparable.
The idea of the paper is to precalculate such situations as for as possible
and hence obtain a performance gain when applicability modulo some substitution
is to be computed.
The precalculation is done via a new data structure: TODs.  And the paper is
about this data structure, its properties and an experimental evaluation. To
me this is all convincing and I propose acceptance.

Minor comments:
- page 2, The Post-Ordering Problem
  this seems to be too general, in order to make sense the $l_i$ should be
  at least unifiable as for otherwise they are independent
- page 3, weight function
  mention it to be non-zero
- page 3, the definition of $|t|$
  this is a non-standard overloading and also a non-standard extension of $|t|_p$
  so give an example and put some emphasis on it
- page 5, Definition of the KBO
  the definition seems to be computatianally a backward step compared to the original:
  there, you count variables and weights, here you compare two linear expressions with 
  respect to all groundings; explain
- page 8: well-foundedn -> well-founded
- page 12-13: please ensure everything is nicely readable without colors


----------------------- REVIEW 2 ---------------------
SUBMISSION: 78
TITLE: Term Ordering Diagrams
AUTHORS: Marton Hajdu, Robin Coutelier, Laura Kovács and Andrei Voronkov

----------- Overall evaluation -----------
To achieve efficient demodulation with unorientable equations in the
superposition calculus (or ordered rewriting in unfailing completion), the paper
proposes the data structure called term ordering diagram to solve the
post-ordering problem for a simplification order (KBO or LPO, fixed in advance):
Given a query substitution σ, the problem asks to retrieve equations l = r with lσ > rσ
from a pool of equations. Importantly, during a theorem proving process, the
problem is asked many times and the pool of equations is changed by insertion and
deletion.

The idea of the data structure (presented in Section 3 and 4) is to compile
checking lσ > rσ of the ordering into a DAG by exploiting the recursive definitions
of KBO and LPO. If another query is asked, the compiled DAG already knows the
results of some comparisons (of weight, precedence, and sub-terms) that can be
avoided independently of queries, and therefore the query can be expected to be
handled more efficiently. Another key for efficiency (presented in Section 5) is
that the compilation can be done in a lazy way, so the DAG is built on-the-fly
while dealing with query substitutions. The correctness of the data structure
and its operations is proven.

The experiments (Section 6) show that the data structure indeed contributes to
the efficiency of the theorem prover VAMPIRE, and helps it solve dozens more
problems in TPTP. In particular, speed-up for UEQ is significant (Appendix D.5).

# Assessment

Pros:
- The post-ordering problem is definitely significant
and interesting to the theorem proving community, since demodulation (or ordered
rewriting) is a key of efficiency of the superposition calculus (or unfailing
completion). In fact, as mentioned in the paper, the problem is a variant of
open problem 9 due to Nieuwenhuis [17].
- In contrast to the prior work [21] by Riazanov and Voronkov, the algorithm is
mathematically formulated on the top of the proposed data structure, namely term
ordering diagram, and the correctness is proven. Moreover, LPO is also supported.
- The paper is very timely. The community should be interested in techniques
behind the advance of VAMPIRE in CASC-J12, in particular in the UEQ category.

Cons:
- Although it is done carefully, the idea of compiling term comparisons into a
DAG-like data structure is not very innovative. In fact, Rizazanov and Voronkov
[21] propose a solution to the post-ordering problem also by a kind of
compilation method (called the algorithm specialization).
- In my view, there are some obscurity, and room for polishing.
For example, the implementation of the forcing function is discussed only in
Appendix. It would be very nice if ideas behind it are sketched in the body.

Neutral remark:
Although the presented method seems rather ad-hoc, I doubt if there is an
efficient and general method for solving the post-ordering problem.

Overall evaluation:
Despite some weakness, the effectiveness of the method (shown by the experiments
and the result of CASC) is convincing. Moreover, the paper is timely. So I am in
favor of acceptance.

# Major comments

How much is the implementation effort, e.g., in terms of the number of lines of code?

On which problem of TPTP is the method particularly effective?
A fragment of such a problem would be helpful to get a taste.

Concerning the forcing function, if I understand it correctly, the implemented
forcing function knows about trivial term comparison (e.g., f(x) > x) whose
right-hand sides are variables, and they are removed by redundant node removal.
I imagine that KBO with admissibility (the extension that allows to assign
weight 0 to a special unary function symbol, provided the symbol is the maximum
in the precedence) can be supported by just extending the forcing function.
Am I right? If this is correct, it might be nice to mention it.

# Minor comments

## Section 1

the first sentence:
The fact is not specific to Vampire and I do not see why [10] is cited.

the second sentence:
LPO itself is not due to [16] but [KL80].

the second paragraph:
The colon after demodulation should be dropped.

the third paragraph:
> The demodulation rule is applied only if the side condition is satisfied.
This side condition should come earlier. Otherwise, the explanation above
> ... so demodulation is very valuable for keeping search space smaller.
does not make sense.

the third paragraph:
> For example, if we ... generate 10^6 clauses, the number of demodulation
> inferences can be of the order 10^12.
I don't see why these particular numbers are chosen,
although I understand that the message is that it is quadratic to the number of clauses.

the post-ordering problem:
- It should be noted that a simplification order is fixed in advance, and once and for all.
- In my view, it should be a part of the problem setting that equations can be added or deleted
as is done in Section 5.
So in the problem there are three kinds of queries, namely insert, delete, and retrieve.
- Here, equations are restricted to unordered ones. Is there any possibility
that including ordered equations in a TOD can be helpful due to sharing?

the paragraph of motivating example:
constant weight function -> a constant weight function

the paragraph on contributions:
Runtime specialization (presumably referring to the method of [21]) and forward demodulation
are not explained.

## Section 2

the definition of simplification orders:
How essential is the property (4) for term ordering diagrams?
I imagine that, as term ordering diagrams are dedicated to KBO and LPO anyway,
the property is not essential for the paper.

the definition of precedence:
In general, a precedence does not have to be a total order.

the definition of weight:
w0 is not used elsewhere.

KBO and LPO:
It is not formally stated that KBO and LPO are simplification orders.

## Section 3

Example 1:
> See details below in Example 8.
Example 8 should read Fig. 8.

Just before Definition 1:
> ... directed acyclic graphs (dags). in a graph.
The first period should be a typo.

Definition 1:
It would be helpful to state here that the exit node and its incoming edges are
typically omitted in figures.

Example 2.
> ... For example, if xσ = yσ, the computation of x >? y would fail ...
It would be helpful to understand what is meant here if the edge (labeled by =)
from x >? y to the exit node is present in Fig. 2.

## Section 4

On node replication:
At this point of the paper, it is not clear why node replication must be introduced.
In Section 5, readers would notice that it is for performing redundant node removal
during traversal of a TOD using the information of the current path,
without affecting other paths. It might be helpful to mention it here.

in the proof of Theorem 1 (1):
- well-foundedn -> well-founded
- The decreasing measure for terms could be the subterm order instead of the
given order (KBO or LPO).
- Although it does not matter to the proof, I wondered if ``a path from the root
node'' means a partial path or a full path to the exit node.

## Section 5

the paragraph on index operations:
> ... since the clause containing l = r will be marked as deleted anyhow.
Does ``deleted'' here mean marked deleted by the prover?

In the proof of Lemma 1, the induction parameter is implicit.

Typos in Example 3, at the end of page 13:
- (now shown) -> (not shown)?
- f(x, y) = f(x, x) -> f(x, y) = f(y, x)

Example 3 was really helpful for my understanding.

## Section 6

the paragraph on prover setup:
> using a new option -fdtod
a -> the

3 lines below:
Forward demodulator is not explained.

The paragraph for benchmark.
What does it exactly mean that TODs are not used in a problem?
Does it mean that all equations in the problem are orientable?

Experimental summary, the last paragraph:
Instructions should mean machine instructions,
but it is not explained.

## Section 7

in the second paragraph:
How similar and different are TODs, decision trees and confluence trees?

Compared to [21],
I regard the present paper as an improved solution to the post-ordering problem,
while both are based on the idea of algorithm (runtime) specialization. It would
be helpful if improvements over [21] are explicitly discussed here (or somewhere
else).

on backward demodulation:
If I understand it correctly, applying TODs for backward demodulation (in the
sense of [21]) should be straightforward. Am I mistaken?

on MSPO:
In general, MSPO [1] and SPO [KL80] are not simplification orders: the former
lacks the subterm property (4) and the latter lacks monotonicity (3). Weighted
path orders [YKS15] are a unification of KBO and LPO (and indeed simplification
orders), and might be a good starting point.

# References

[KL80]
Kamin, S., Lévy, J.: Two generalizations of the recursive path ordering. Tech. rep.,
University of Illinois (1980), unpublished manuscript.

[YKS15]
Yamada, A., Kusakari, K., Sakabe, T.: A unified ordering for termination proving.
Science of Computer Programming 111, 110–134 (2015).
https://doi.org/10.1016/j.scico.2014.07.009


----------------------- REVIEW 3 ---------------------
SUBMISSION: 78
TITLE: Term Ordering Diagrams
AUTHORS: Marton Hajdu, Robin Coutelier, Laura Kovács and Andrei Voronkov

----------- Overall evaluation -----------
Post-ordering checks for first-order logic with equalities are comparisons of equalities after applying a substitution. Some equalities are not ordered, but become ordered after a substitution is applied. Post-ordering checks occur for example in the superposition calculus.

    The authors introduce a data structure called "term ordering diagram" to improve post-ordering checks. TODs are an index for the retrieval of equalities, that become ordered by a substitution. Moreover, the authors define transformations on TODs that improve traversals in TODs. They introduce 2 transformations on generic TODs, 3 transformations for the KBO ordering and 3 transformations for the LPO ordering and sketch their correctness proofs. Finally, they implemented TODs in the automatic theorem prover Vampire and evaluated the implementation.

    The paper explains TODs very well and proves their usefulness in Vampire. I believe this is a valuable contribution, and the paper should be accepted.

    The evaluation could be more detailed, so that the impact of improvement in Vampire becomes more clear. Some details from Appendix D should appear here.

    Comments:
    - Page 3: Linear expressions over variables also appear in a similar form in https://link.springer.com/chapter/10.1007/978-3-319-63046-5_27. It could be referenced.
    - Page 10: It is for me not obvious why we do not have to memorize that an equation is deleted in practice.
    - Page 13, Fig. 9 I: The edge from "y - x >=? 0" to "x >? x" needs to be labeled with ">=" instead of "=", because "=" is not defined for positivity checks.
    - Page 13: Instead of "a new success node labeled f(x, y) >? f(x, x)." it should be "a new success node labeled f(x, y) \approx f(x, x)."
    - Page 13: The text says, that the new exit node in sub-diagram G is "(now shown)", but it is not shown.
    - Page 14: In the explanation of the newly introduced options "on" and "shared" the text says "see Figure 1"/ "see Figure 2", but it's not clear that the figures are just examples.

    Minor Comments:
    - Page 6: In the end of the first paragraph, "in a graph." is probably by accident there.
    - Page 8: In proof of Theorem 1 there is a typo: "(well-foundedn)"
    - Appendix A, page 22: In case (3.1) of the proof of LPO it says "for each 1 ≤ j < i, n_{j,2}", but with the definition above there is no node n_{1,2}. In case (3.2) it says "and i < j ≤ n s.t.", but "n" is not defined here.

    I did not read Appendix B and C.


------------------------------------------------------

==> rebuttal.txt <==
We thank reviewers for their valuable feedback. We answer the main review questions in the recommended 1000 words and will revise our paper accordingly. 
    
--- Review 1 ---

> The Post-Ordering Problem: this seems to be too general, in order to make sense the $l_i$ should be at least unifiable as for otherwise they are independent

The reviewer is right. We will update the definition.

> Definition of the KBO [...] seems to be computatianally a backward step compared to the original: there, you count variables and weights, here you compare two linear expressions with respect to all groundings

While the two definitions are equivalent, this one is more convenient for us.

--- Review 2 ---

> Although it is done carefully, the idea of compiling term comparisons into a DAG-like data structure is not very innovative. In fact, Rizazanov and Voronkov [21] propose a solution to the post-ordering problem also by a kind of compilation method (called the algorithm specialization).

The reviewer is right that [21] deserves more attention. 
In [21], ordering checks are specialized in one step, but we preprocess ordering checks completely lazily. Additionally, TODs allow algorithm specialization for an arbitrary number of sequential ordering checks.

> the implementation of the forcing function is discussed only in Appendix. It would be very nice if ideas behind it are sketched in the body.

We will add details on the forcing function.

> How much is the implementation effort, e.g., in terms of the number of lines of code?

Our implementation requires ~2500 lines of code (additionally ~200 LOC for -fdtod shared).

> On which problem of TPTP is the method particularly effective? A fragment of such a problem would be helpful to get a taste.

Our method seems particularly useful for unit equality problems (see Appendix D.5). It is generally useful when the search space contains lots of unordered equalities, like problems containing AC-axioms.

> Concerning the forcing function, if I understand it correctly, the implemented forcing function knows about trivial term comparison (e.g., f(x) > x) whose right-hand sides are variables, and they are removed by redundant node removal.

The forcing function implementation uses the simplification order. In this case (as in Appendix B, Definition 6, case (2)), "f(x) > x" is added as an axiom if it holds in the underlying simplification order.

> "if we ... generate 10^6 clauses, the number of demodulation inferences can be of the order 10^12." I don't see why these particular numbers are chosen, although I understand that the message is that it is quadratic to the number of clauses.

We wanted to ease understanding by using concrete numbers. 
Having 10^6 generated clauses is rather common for Vampire's attempts with a few minutes of runtime. However, it is hard to imagine any prover able to perform 10^12 demodulation inferences in a reasonable time. 

> Is there any possibility that including ordered equations in a TOD can be helpful due to sharing?

The evaluation nodes corresponding to ordered equations are eventually deleted from a TOD due to redundant node removal, so their inclusion yields no significant changes in traversing a TOD.

> the definition of simplification orders: How essential is the property (4) for term ordering diagrams? I imagine that, as term ordering diagrams are dedicated to KBO and LPO anyway, the property is not essential for the paper.

We need to define simplification orders to define demodulation.

> Example 2. "... For example, if xσ = yσ, the computation of x >? y would fail ..." It would be helpful to understand what is meant here if the edge (labeled by =) from x >? y to the exit node is present in Fig. 2.

We meant that the computation (of retrieving l = r2) fails after x >? y regardless of the positivity check and the term comparison afterwards. We will fix this sentence.

> in the proof of Theorem 1 (1): [...] I wondered if ``a path from the root node'' means a partial path or a full path to the exit node.

It does not matter. For the proof, we only require that such paths include full paths from the root node to the exit node.

> "... since the clause containing l = r will be marked as deleted anyhow." Does ``deleted'' here mean marked deleted by the prover?

Yes, to avoid double bookkeeping, as mentioned also in an answer in Review 3.

> What does it exactly mean that TODs are not used in a problem? Does it mean that all equations in the problem are orientable?

It means that the TOD implementation is never called, either because there are no unoriented equations, or because these equations are never queried in forward demodulation.

> How similar and different are TODs, decision trees and confluence trees?

TODs can fully represent confluence trees (but not vice versa), while TODs can be considered as special decision trees. We will add this comparison to our paper.

> applying TODs for backward demodulation (in the sense of [21]) should be straightforward. Am I mistaken?

Yes, it is.

> on MSPO: In general, MSPO [1] and SPO [KL80] are not simplification orders: the former lacks the subterm property (4) and the latter lacks monotonicity (3). Weighted path orders [YKS15] are a unification of KBO and LPO 

Thank you for the reference. We will include this in our future work.

--- Review 3 ---

> The evaluation could be more detailed, so that the impact of improvement in Vampire becomes more clear. Some details from Appendix D should appear here.

We will add more contrasting details to the evaluation.

> Linear expressions over variables also appear in a similar form in https://link.springer.com/chapter/10.1007/978-3-319-63046-5_27.

We will mention this.

> It is for me not obvious why we do not have to memorize that an equation is deleted in practice.

We only memorize that the clause is deleted **outside** the TOD, avoiding double bookkeeping, and we skip it after retrieval.


==> reviews_annotated.txt <==
- page 2, The Post-Ordering Problem
  this seems to be too general, in order to make sense the $l_i$ should be
  at least unifiable as for otherwise they are independent
  
AV: right
  
- page 3, weight function
  mention it to be non-zero

AV: it can be 0
  
- page 3, the definition of $|t|$
  this is a non-standard overloading and also a non-standard extension of $|t|_p$
  so give an example and put some emphasis on it

AV: he has a point
  
- page 5, Definition of the KBO
  the definition seems to be computatianally a backward step compared to the original:
  there, you count variables and weights, here you compare two linear expressions with 
  respect to all groundings; explain

AV: while the two definitions are equivalent, this one is more convenient for us
  
- page 12-13: please ensure everything is nicely readable without colors

AV: like it is not...

- Although it is done carefully, the idea of compiling term comparisons into a
DAG-like data structure is not very innovative. In fact, Rizazanov and Voronkov
[21] propose a solution to the post-ordering problem also by a kind of
compilation method (called the algorithm specialization).

AV: correct. Our 2004 paper also implements backward demodulation

- In my view, there are some obscurity, and room for polishing.
For example, the implementation of the forcing function is discussed only in
Appendix. It would be very nice if ideas behind it are sketched in the body.

AV: right but requires space

Neutral remark:
Although the presented method seems rather ad-hoc, I doubt if there is an
efficient and general method for solving the post-ordering problem.

AV: makes no sense to me

## Section 1

the first sentence:
The fact is not specific to Vampire and I do not see why [10] is cited.

AV: Why not citing a survey paper?

the second sentence:
LPO itself is not due to [16] but [KL80].

AV: correct

> For example, if we ... generate 10^6 clauses, the number of demodulation
> inferences can be of the order 10^12.
I don't see why these particular numbers are chosen,
although I understand that the message is that it is quadratic to the number of clauses.

AV: to me, 10^12 sends a better message than "quadratic".

the post-ordering problem:
- It should be noted that a simplification order is fixed in advance, and once and for all.

AV: maybe

- In my view, it should be a part of the problem setting that equations can be added or deleted
as is done in Section 5.

AV: insertion and deletion are no-brainers

Runtime specialization (presumably referring to the method of [21]) and forward demodulation
are not explained.

AV: I don't think we should explain them

## Section 2

the definition of precedence:
In general, a precedence does not have to be a total order.

AV: Thanks for teaching us

KBO and LPO:
It is not formally stated that KBO and LPO are simplification orders.

AV: Implied by the first two sentences in the paper and everybody knows this

in the second paragraph:
How similar and different are TODs, decision trees and confluence trees?

AV: how similar is a god to a cat? We should not answer this

Compared to [21],
I regard the present paper as an improved solution to the post-ordering problem,
while both are based on the idea of algorithm (runtime) specialization. It would
be helpful if improvements over [21] are explicitly discussed here (or somewhere
else).

AV: correct

on backward demodulation:
If I understand it correctly, applying TODs for backward demodulation (in the
sense of [21]) should be straightforward. Am I mistaken?

AV: Good question. Really good

    - Page 10: It is for me not obvious why we do not have to memorize that an equation is deleted in practice.

AV: maybe we should write something here
    

